Simulation of the response of a diamond-based radiation detector to ultra-short and intense high-energy electron pulses

Single-crystal synthetic diamond sensors have been widely used in radiation dosimetry and beam diagnostics. The foreseen harsh radiation environment in electron-positron colliders at the luminosity frontier requires a thorough investigation of diamond's response to large radiation burst, in particular, to intense high-energy electron pulses. In this article, a two-step numerical simulation approach (Sentaurus~+~LTspice) is proposed to explore this topic. Time response of the diamond detector is simulated via TCAD-Sentaurus while the transmission effect of the electronic circuit is taken into account using LTspice. Good agreement is observed between results of the numerical simulation and preliminary experimental data from detector's exposure to high-energy sub-picosecond electron pulses, on both the amplitude and the shape of the induced signals. This simulation combination is a novel approach to designing and optimising diamond detectors for radiation and beam loss monitoring in particle physics experiments.

==> manifest.txt <==
% Copyright 2007-2018 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


